A Chandra Survey of Milky Way Globular Clusters -- IV. Periodic X-ray sources

We present a systematic search for periodic X-ray sources in 10 Galactic globular clusters (GCs) utilizing deep archival Chandra observations. By applying the Gregory-Loredo algorithm, we detect 28 periodic signals among 27 independent X-ray sources in 6 GCs, which include 21 newly discovered ones in the X-ray band. The remaining 4 GCs exhibit no periodic X-ray sources, mainly due to a relatively lower sensitivity of the data. Through analysis of their X-ray timing and spectral properties, complemented with available optical and ultraviolet information, we identify 21 of these periodic sources as cataclysmic variables (CVs). Combining with 11 periodic CVs in 47 Tuc similarly identified in the X-ray band, we compile the most comprehensive sample to date of GC CVs with a probable orbital period. The scarcity of old, short-period CVs in GCs compared to the Galactic inner bulge and solar neighborhood, can be attributed to both a selection effect favouring younger, dynamically-formed systems and the hindrance of CV formation through primordial binary evolution by stellar dynamical interactions common to the GC environment. Additionally, we identify a significant fraction of the GC CVs, most with an orbital period below or within the CV period gap, as probable magnetic CVs, but in the meantime there is a deficiency of luminous intermediate polars in the GC sample compared to the solar neighborhood.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
